Efficient and Accurate Memorable Conversation Model using DPO based on sLLM

In multi-session dialog system, it is essential to continuously update the memory as the session progresses. Simply accumulating memory can make it difficult to focus on the content of the conversation for inference due to the limited input sentence size. Therefore, efficient and accurate conversation model that is capable of managing memory to reflect the conversation history continuously is necessary. This paper presents a conversation model that efficiently manages memory as sessions progress and incorporates this into the model to reflect the conversation history accurately with 3 methodologies: SFT, DPO and DPO with SFT model. Our model using DPO algorithm shows an improvement about 0.0591 of BERTScore in memory accuracy, and the rate of responses reflecting the memory increased as well. Also, response generation performance enhanced about 4.292 in fluency, 3.935 in coherence, and 2.896 in consistency. This paper describes a training method that yields better performance than models with more than twice the parameter size, even when the model size is smaller. Thus, our model demonstrates efficiency not only in terms of accuracy but also in resource utilization.

==> section/Introduction_kor.txt <==
Workshop: OpenKG Workshop - Large knowledge-enhanced models 
<개요 작성>

사용자 
1. knowledge-enhanced LLM에 대한 정의(외부 지식을 동반한 LLM에 대한 정의)
2. 외부 지식을 동반한 LLM에 대한 필요성
    - 기존 LLM의 한계
        * Outdated knowledge, new knowledge injection의 어려움
    - 다양한 형태의 지식 구조

conversational memory 

과거에는 상상할 수도 없었던 엄청난 지식을 내포한 LLM의 등장에 따라 모든 인공지능 연구의 방향성은 그들을 적극적으로 활용하여 새로운 차원의 부가가치를 창출하는 것으로 그 패러다임이 급격히 변화하고 있다. 
이루기 위한 노력을 경주하고 있다. 


==
외부 지식을 동반한 초거대 언어 모델의 활용은 고비용이 전제된 낮은 수준의 LLM의 재사용성이라는 한계점을 극복할 수 있다는 점에서 매우 주목받고 있다. 사실 LLM은 과거에는 상상할 수 없었던 방대한 양의 지식을 내포하고 있으며, 이를 바탕으로 수학 문제 풀이, 문서 요약, 문서 기반 질의 응답 등 다양한 사용자들의 니즈를 하나의 통합된 모델로서 처리할 수 있게 되었다. 실제로 GPT-4와 같은 상업용 모델들은 현재 다양한 산업 현장에서 인간의 생산성을 극대화하는 강력한 보조 도구로서 자리매김 하고 있습니다. 그러나 LLM은 과거 특정 시점까지 확보된 데이터에 내재된 지식만을 학습하였다. 예를 들어 1주 전에 만들어진 국가 정책, 인터넷 밈과 같은 최신 정보는 LLM에 전혀 알지 못한다. LLM이 최신 데이터를 반영하기 위한 한가지 방법으로써 Continual learning을 통한 지식 주입이 될 수 있지만 정형화된 방법론은 여전히 탐색중에 있다. 극단적으로는 LLM을 scratch부터 재학습을 하는 것이 옵션이 될 수 있지만 비용적으로 비효율적이며 엄청난 시간이 소요된다. 
이를 위해 지식 그래프 등의 구조화된 정보를 동반한 뉴로 심볼릭한 관점의 LLM 활용방안이 대두되고 있다. LLM 능력이 주목받을 수 있는 이유는 사용자와의 대화를 통해 목적에 알맞은 해답에 나아갈 수 있다는 점이다. LLM 시대 이전의 언어 모델들은 입력 길이의 한계와 대화 맥락에 대한 이해 능력 부족으로 인해 대화 턴 수가 늘어남에 따라 이전 대화 히스토리를 반영한 답변 생성 능력이 현저히 떨어지는 결과들을 나타내었다. 이와 대조적으로, 최신 LLM 모델들은 턴수가 늘어나더라도 이전 대화 맥락을 고려하여 일관성 있는 답변을 생성하는 것에 있어 매우 개선된 결과를 보여주고 있다. 

문제를 해결하는 데 탁월한 능력을 보여준다. %예를 들어, 수십억 수백억 개의 매개변수로 구성된 GPT-4와 같은 모델은 타의 추종을 불허하는 자연어 이해 및 생성하는 능력을 바탕으로 수학 문제풀이, 기사 및 문서 요약, 보고서 작성 등 다양한 산업 현장에서 인간의 생산성을 극대화하는 강력한 보조 도구로서 활용되고 있다. 
더 중요하게도, 
그럼에도 불구하고 현재 LLM 

LLM의 특출난 능력은 

특히, LLM은 사용자와 연속적인 질의응답 기반의 대화가 가능하다는 점에서 큰 장점을 가진다. 이를 통해 사용자는 복잡한 문제를 단계적으로 해결할 수 있으며, LLM은 이러한 과정에서 매우 유용한 도구로 작용한다.


==

하나의 대화 세션이 종료된 후 우리는 SLM이 대화 히스토리 정보를 업데이트 하는 과정에서 2가지의 주요 문제가 발생하는 점을 확인하였는데 그것은 SLM의 환각 현상에 따른 정보 오류와 도메인 전환 인지 오류이다. 그림 1은 사용자(Speaker 1)과 SLM 간의 하나의 대화 세션에 대한 예시이다. 사용자는 

사용자는 시간이 없어서 Game of Throne 시청을 하지 못한다고 말하고 있다.(두번째 턴) 
